Driving CDCL Search

The CDCL algorithm is the leading solution adopted by state-of-the-art solvers for SAT, SMT, ASP, and others. Experiments show that the performance of CDCL solvers can be significantly boosted by embedding domain-specific heuristics, especially on large real-world problems. However, a proper integration of such criteria in off-the-shelf CDCL implementations is not obvious. In this paper, we distill the key ingredients that drive the search of CDCL solvers, and propose a general framework for designing and implementing new heuristics. We implemented our strategy in an ASP solver, and we experimented on two industrial domains. On hard problem instances, state-of-the-art implementations fail to find any solution in acceptable time, whereas our implementation is very successful and finds all solutions.

==> ccp.csv <==
num_inst;clasp;wasp;hwasp_a1_a2;hwasp_a2;hwasp_a2_ord;hwasp_a2_ord_alt
0;0;0;0;0;0;0
1;169.052;;1.49;0.753;0.925;0.827
2;235.073;;1.728;0.984;1.293;1.042
3;333.449;;1.769;0.997;1.344;1.072
4;;;2.129;1.135;1.377;1.17
5;;;2.458;1.221;1.392;1.254
6;;;2.719;1.448;1.503;1.448
7;;;3.116;1.614;1.573;1.477
8;;;4.385;2.191;1.774;1.662
9;;;4.561;2.925;1.882;1.869
10;;;4.727;2.996;2.048;2.235
11;;;5.151;3.246;2.251;2.37
12;;;6.43;3.72;2.788;2.996
13;;;6.962;3.904;3.17;3.176
14;;;7.223;4.406;3.556;3.839
15;;;10.414;5.079;3.865;3.948
16;;;10.876;6.696;4.183;3.987
17;;;15.956;7.02;4.199;4.412
18;;;17.507;10.891;4.535;4.697
19;;;23.298;11.543;5.309;5.156
20;;;;11.558;5.931;6.309
21;;;;15.91;9.219;9.62
22;;;;23.007;10.788;11.101
23;;;;;10.817;11.138
24;;;;;14.466;14.226
25;;;;;20.718;14.433
26;;;;;28.08;15.101
27;;;;;34.74;19.902
28;;;;;;20.493
29;;;;;;23.153
30;;;;;;23.165
31;;;;;;30.289
32;;;;;;33.711
33;;;;;;36.368
34;;;;;;53.644
35;;;;;;67.168
36;;;;;;67.281


==> pup.csv <==
nr;clasp_m2;clasp_m2_mod;clasp_original;hwasp_nf_m2_mod;hwasp_nf_original;hwasp_of_m2_mod;hwasp_of_original;hwasp_pred_m2_mod;hwasp_pred_original;hwasp_predcheck_m2_mod;hwasp_predcheck_original
0;0;0;0;0;0;0;0;0;0;0;0
1;0.031;0.068;0.212;0.15;0.306;0.078;0.181;0.098;0.372;0.151;0.437
2;0.035;0.093;0.331;0.318;0.606;0.219;0.363;0.218;0.444;0.217;0.441
3;0.045;0.105;0.378;0.941;2.822;0.232;0.392;0.237;0.475;0.219;0.627
4;0.104;0.127;0.386;3.811;8.186;0.236;0.409;0.262;0.478;0.228;0.662
5;0.139;0.578;0.609;3.823;8.257;0.244;0.414;0.299;0.48;0.561;0.708
6;0.203;1.591;0.783;3.974;8.57;1.111;1.524;0.973;2.533;1.156;2.825
7;0.766;2.921;2.014;6.428;18.943;1.21;4.087;2.019;3.054;2.134;3.079
8;2.462;3.11;11.638;7.103;22.25;1.357;4.13;2.203;3.391;2.401;3.489
9;3.473;4.461;18.8;14.407;40.623;2.275;5.784;2.389;4.259;2.59;4.447
10;8.565;4.667;19.51;15.489;46.305;3.733;8.884;2.49;5.229;2.665;4.91
11;9.227;5.505;21.036;17.265;49.342;4.475;9.473;2.491;5.395;2.685;5.207
12;10.905;6.097;27.405;19.314;81.35;4.973;11.041;2.613;5.464;2.797;5.29
13;11.357;9.808;30.314;20.441;;5.486;12.239;2.663;5.691;2.823;5.831
14;14.194;10.892;32.163;59.144;;6.678;15.449;2.736;5.845;2.94;5.873
15;17.173;11.366;34.8;147.434;;7.456;15.484;2.821;5.848;2.966;5.967
16;18.136;16.405;43.675;;;9.81;26.701;2.991;5.866;2.968;5.999
17;22.587;19.3;55.176;;;12.346;27.553;3.041;5.897;3.028;6.037
18;23.796;20.546;57.937;;;13.454;44.263;3.244;5.982;3.104;6.084
19;28.98;26.603;65.37;;;15.764;45.009;3.285;6.154;3.119;6.591
20;38.205;39.635;76.466;;;16.79;52.806;3.396;6.219;3.26;7.775
21;58.139;143.413;82.56;;;28.912;94.949;4.097;7.139;4.127;11.596
22;306.784;222.881;291.398;;;29.964;97.949;4.367;10.408;4.281;12.152
23;322.052;444.335;645.3;;;38.742;101.972;5.147;10.684;6.771;16.457
24;786.698;;;;;51.631;165.952;5.887;12.225;8.672;23.693
25;;;;;;70.782;210.429;6.351;13.353;9.103;24.736
26;;;;;;80.089;262.22;10.052;22.411;10.605;24.934
27;;;;;;114.988;420.365;10.432;24.54;11.314;27.441
28;;;;;;135.925;515.367;12.729;28.605;16.492;41.834
29;;;;;;189.151;616.927;13.746;35.611;16.881;49.695
30;;;;;;240.135;758.83;24.014;57.775;30.224;96.857
31;;;;;;374.877;;32.622;96.43;46.849;146.978
32;;;;;;;;52.264;144.765;66.459;214.433
33;;;;;;;;69.182;218.644;94.273;307.535
34;;;;;;;;95.563;298.625;123.068;409.503
35;;;;;;;;138.266;430.125;179.482;575.476
36;;;;;;;;188.094;521.142;293.802;

